Asymptotic preserving $P_N$ methods for haptotaxis equations

The so-called haptotaxis equation is a special class of transport equation that arises from models of biological cell movement along tissue fibers. This equation has an anisotropic advection-diffusion equation as its macroscopic limit. An up to second-order accurate asymptotic preserving method is developed for the haptotaxis equation in space dimension up to three. For this the micro-macro decomposition proposed by Lemou and Mieussens is generalized in the context of finite-volume schemes on staggered grids. The spurious modes that arise from this discretization can be eliminated by combining flux evaluations from different points in the right way. The velocity space is discretized by an arbitrary-order linear moment system ($P_N$).

==> figures/DiffusionBenchmark/quadrants_sto11.csv <==
# L2 errors to analytic solution
# eps 0.00001
#refinement step 1.5
nx, epsem5, 
20,  1.60201e-01,
30,  1.36088e-01,
45,  1.41997e-01,
68,  9.84553e-02,
102, 8.35530e-02,
152, 7.044352e-02

















































 



==> figures/DiffusionLimit/convergence_epsilon.csv <==
# L2 errors
epsilon, sto11_nodrift, sto11, sto11_g400, sto22_nodrift, sto22
1,    0.0111738,   0.0138485,    0.0139136
1e-1, 0.00760699,  0.0103565,    0.010398
5e-2,           ,  0.00712902,
4e-2,           ,  0.00626634,
3e-2,           ,  0.00481791,
2e-2,           ,  0.00234549,
1e-2, 0.000116469, 0.000245528,  0.000378317
9e-3,           ,  0.000172624,
8e-3,           ,  0.000153161,
7e-3,           ,  0.000180653,
6e-3,           ,  0.000226075,
5e-3,           ,  0.000272915,
1e-3, 6.4282e-06,  0.000410333,  0.000219934
1e-5, 1.75928e-05, 0.000429561,  0.000232394
1e-7, 1.77237e-05, 0.000429718,
1e-9, 1.7725e-05,  0.00042972,
















==> figures/DiffusionLimit/convergence_space.csv <==
# L2 errors
nx, sto11_nodrift, sto11, sto22_nodrift, sto22
40, 4.11949e-04, 1.36416e-03, 2.75713e-04, 1.66765e-03
60, 1.88359e-04, 1.05866e-03, 1.29800e-04, 1.24118e-03
90, 8.57142e-05, 8.05316e-04, 5.93815e-05, 9.03139e-04
135,3.84806e-05, 5.93076e-04, 2.67702e-05, 6.43119e-04
203,1.70749e-05, 4.24166e-04, 1.19192e-05, 4.48760e-04
304,7.60472e-06, 2.98067e-04, 5.33182e-06, 3.09905e-04

==> figures/DiffusionLimit/numerical_diffusion_STO11.csv <==
# eigenvalues and direction of numerical diffusion
# for the STO11 with drift
nx, ev1, ev2, theta
40,   0.00110849727321, -0.00033063846514, 19.5217802747
60,   0.000975685679712, -0.000147231861887, 19.0730990433
90,   0.00076042896163, -6.54272627891e-05, 18.8206617404
135,  0.000555856271501, -2.90828587017e-05, 18.6770630653
203,  0.000391153284943, -1.28673578734e-05, 18.5900562806
304,  0.000270540366027, -5.74179995045e-06, 18.5361711803


==> figures/DiffusionLimit/numerical_diffusion_STO11_nodrift.csv <==
# eigenvalues and direction of numerical diffusion
# for the STO11 without  drift
nx, ev1, ev2, theta
40,  -0.000336360307059, -0.000134872926236,  26.8863364647
60,  -0.000148879161121, -5.95516775207e-05,  26.5650661274
90,  -6.61840389119e-05, -2.64736202079e-05,  26.5650408406
135, -2.94255326893e-05, -1.17702136001e-05,  26.5650607335
203, -1.30206440531e-05, -5.2082578735e-06,   26.5650337733
304, -5.8106579301e-06,  -2.32426142566e-06,  26.5650862066


==> figures/DiffusionLimit/numerical_diffusion_STO22.csv <==
# eigenvalues and direction of numerical diffusion
# for the STO22 with drift
nx, ev1, ev2, theta
40,  0.00211245888084, 5.27557625627e-05, 18.2886783654
60,  0.00142204184466, 2.31032803738e-05, 18.3545360152
90,  0.000956126559627, 1.02698085603e-05, 18.3820846303
135, 0.000641481086271, 4.56511239085e-06, 18.4000476142
203, 0.000428546715443, 2.01911376738e-06, 18.4118974408
304, 0.000287063135094, 9.00119228987e-07, 18.4196316945


==> figures/DiffusionLimit/numerical_diffusion_STO22_nodrift.csv <==
# eigenvalues and direction of numerical diffusion
# for the STO22 without drift
nx, ev1, ev2, theta
40,  5.12155052263e-05, 2.00833988487e-05, -65.5404018901
60,  2.33833796935e-05, 9.35076561919e-06, -63.4491683145
90,  1.0394767113e-05, 4.1565114862e-06, -63.4431811848
135, 4.62070883673e-06, 1.84756364337e-06, -63.4403315188
203, 2.0436907712e-06, 8.17118918663e-07, -63.4394466033
304, 9.11064984395e-07, 3.64261002157e-07, -63.4386580858


==> figures/convergence/convergence_sto11.csv <==
# L2 manufactured solution errors
# eps 1, 0.1, 0.01, 0.001, 0.00001
#refinement step 1.5
nx, epsem0, epsem1, epsem2, epsem3, epsem5
20, 5.07031e-02, 7.35249e-03, 3.50246e-03, 3.12566e-03, 3.08434e-03
30, 3.27428e-02, 4.18317e-03, 1.64180e-03, 1.39188e-03, 1.36443e-03
45, 2.13773e-02, 2.47292e-03, 7.88168e-04, 6.21895e-04, 6.03640e-04
68, 1.39369e-02, 1.49618e-03, 3.85004e-04, 2.75111e-04, 2.63052e-04
102,9.20072e-03, 9.36772e-04, 1.97528e-04, 1.24402e-04, 1.16392e-04
152,6.13419e-03, 6.01929e-04, 1.06559e-04, 5.76711e-05, 5.23454e-05













































 



==> figures/convergence/convergence_sto11_eta10.csv <==
# L2 manufactured solution errors
# eps 1, 0.1, 0.01, 0.001, 0.00001
#refinement step 1.5
nx, epsem0, epsem1, epsem2, epsem3, epsem5
20,  5.07245e-02, 7.23424e-03, 3.43595e-03, 3.06694e-03, 3.02658e-03
30,  3.27380e-02, 4.11657e-03, 1.63062e-03, 1.39441e-03, 1.36878e-03
45,  2.13688e-02, 2.43618e-03, 8.09890e-04, 6.64156e-04, 6.48785e-04
68,  1.39298e-02, 1.47618e-03, 4.22785e-04, 3.38988e-04, 3.30757e-04
102, 9.19554e-03, 9.25639e-04, 2.38881e-04, 1.93477e-04, 1.89591e-04
152, 6.13060e-03, 5.95539e-04, 1.44286e-04, 1.20683e-04, 1.19074e-04

==> figures/convergence/convergence_sto11_eta20.csv <==
# L2 manufactured solution errors
# eps 1, 0.1, 0.01, 0.001, 0.00001
#refinement step 1.5
nx, epsem0, epsem1, epsem2, epsem3, epsem5
20, 5.06934e-02, 7.20551e-03, 3.53685e-03, 3.19772e-03, 3.16111e-03
30, 3.27171e-02, 4.12759e-03, 1.78258e-03, 1.58611e-03, 1.56556e-03
45, 2.13550e-02, 2.46120e-03, 9.74957e-04, 8.71700e-04, 8.61666e-04
68, 1.39207e-02, 1.50248e-03, 5.72317e-04, 5.23998e-04, 5.19923e-04
102, 9.18951e-03, 9.48075e-04, 3.59313e-04, 3.38230e-04, 3.36873e-04
152, 6.12658e-03, 6.12995e-04, 2.34621e-04, 2.25924e-04, 2.25650e-04


==> figures/convergence/convergence_sto22_eta10.csv <==
# L2 manufactured solution errors
# eps 1, 0.1, 0.01, 0.001, 0.00001
#refinement step 1.5
nx, epsem0, epsem1, epsem2, epsem3, epsem5
20,   1.74059e-04, 8.22494e-04, 7.28287e-04, 7.30720e-04, 7.30912e-04
30,   1.05988e-04, 5.93556e-04, 5.17576e-04, 5.17991e-04, 5.18123e-04
45,   6.57335e-05, 4.20130e-04, 3.63275e-04, 3.63071e-04, 3.63153e-04
68,   4.15847e-05, 2.89822e-04, 2.49441e-04, 2.49138e-04, 2.49181e-04
102,  2.72084e-05, 1.98506e-04, 1.70417e-04, 1.70164e-04, 1.70183e-04
152,  1.81719e-05, 1.35575e-04, 1.16223e-04, 1.16038e-04, 1.16045e-04








==> figures/convergence/convergence_sto22_nodrift.csv <==
# L2 manufactured solution errors
# eps 1, 0.1, 0.01, 0.001, 0.00001
#refinement step 1.5
nx, epsem0, epsem1, epsem2, epsem3, epsem5
20,  1.59600e-04, 4.63313e-04, 4.03530e-04, 4.04942e-04, 4.05050e-04
30,  8.16598e-05, 2.06055e-04, 1.78225e-04, 1.78409e-04, 1.78455e-04
45,  3.68231e-05, 9.13098e-05, 7.87025e-05, 7.86804e-05, 7.86956e-05
68,  1.51881e-05, 3.98454e-05, 3.42799e-05, 3.42467e-05, 3.42506e-05
102, 7.08030e-06, 1.76548e-05, 1.51744e-05, 1.51541e-05, 1.51552e-05
152, 3.27039e-06, 7.93170e-06, 6.81366e-06, 6.80267e-06, 6.80354e-06







































